BPS spectra from BPS graphs

I present a simple graphical method to find the BPS spectra of $A_1$ theories of class S. BPS graphs provide a bridge between spectral networks and BPS quivers, the two main frameworks for the study of BPS states. Here I show how to essentially read off from a BPS graph the quantum spectrum generator (or BPS monodromy), expressed as a product of quantum dilogarithms. Thanks to the framed wall-crossing phenomenon for line defects, the determination of the BPS spectrum reduces to the computation of quantum parallel transport across the edges of the BPS graph.

==> corrections.txt <==





********** done for v2 *************

refs to Michele del Zotto and Cecotti.

Acknowledgements: M.G. is supported in part by the MIUR-SIR grant RBSI1471GJ
“Quantum Field Theories at Strong Coupling: Exact Computations
and Applications”

(1.1): F^- remove subscript

(4.11): remove second \prod

Fig.12: on a sphere with four punctures (one of which is at infinity).

Fig.8-9: merge.

5.7: Figure 12 shows the BPS graph..
